Viscous heating as the dominant heat source inside the water snowline of V883 Ori

FU Orionis-type objects(FUors) are embedded protostars that undergo episodes of high accretion, potentially indicating a widespread but poorly understood phase in the formation of low-mass stars. Gaining a better understanding of the influence exerted by these outbursts on the evolution of the surrounding protoplanetary disc may hold significant implications for the process of planet formation and the evolution of disc chemistry. The heating due to outbursts of high accretion in FUors pushes the snowlines of key volatiles farther out in the disc, so they become easier to observe and study. Among the known FUors, V883 Ori is of particular interest. V883 Ori was the first FUor to show indirect evidence of a resolvable snowline beyond 40 au. By introducing a radial-dependent model of this source including viscous heating, we show that active heating is needed to reproduce the steep thermal profile of dust in the inner disc of V883 Ori. Our disc modeling combines the effect of stellar irradiation and the influence on the disc shape caused by the outburst of accretion. The accuracy of our model is tested by comparing synthetic ALMA images with continuum observations of V883 Ori, showing that the model successfully reproduces the 1.3 mm emission of V883 Ori at high spatial resolution. Our final predictions underline the importance of viscous heating as a predominant heat source for this type of object, changing the physical conditions (shape and temperature) of the disc, and influencing its evolution.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
